The impact of spectral line wing cut-off: Recommended standard method with application to MAESTRO opacity database

When computing cross-sections from a line list, the result depends not only on the line strength, but also the line shape, pressure-broadening parameters, and line wing cut-off (i.e., the maximum distance calculated from each line centre). Pressure-broadening can be described using the Lorentz lineshape, but it is known to not represent the true absorption in the far wings. Both theory and experiment have shown that far from the line centre, non-Lorentzian behaviour controls the shape of the wings and the Lorentz lineshape fails to accurately characterize the absorption, leading to an underestimation or overestimation of the opacity continuum depending on the molecular species involved. The line wing cut-off is an often overlooked parameter when calculating absorption cross sections, but can have a significant effect on the appearance of the spectrum since it dictates the extent of the line wing that contributes to the calculation either side of every line centre. Therefore, when used to analyse exoplanet and brown dwarf spectra, an inaccurate choice for the line wing cut-off can result in errors in the opacity continuum, which propagate into the modeled transit spectra, and ultimately impact/bias the interpretation of observational spectra, and the derived composition and thermal structure. Here, we examine the different methods commonly utilized to calculate the wing cut-off and propose a standard practice procedure (i.e., absolute value of 25~cm$^{-1}$ for $P\leqslant$~200~bar and 100~cm$^{-1}$ for $P >$ ~200~bar) to generate molecular opacities which will be used by the open-access {\tt MAESTRO} (Molecules and Atoms in Exoplanet Science: Tools and Resources for Opacities) database. The pressing need for new measurements and theoretical studies of the far-wings is highlighted.

==> example_files/readme.txt <==
% readme.txt
%
% RASTI journal LaTeX package
% v1.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% RAS Editorial Office, who can be contacted on publications@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 16 September 2022
%
% Copyright (C) Royal Astronomical Society 2022, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

rasti.cls           RASTI LaTeX document class
rasti.bst           RASTI BibTeX style

rasti_guide.pdf     User guide, PDF format
rasti_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal RAS Techniques and Instruments.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
